Degree and normalization frontiers for bounded QSVT inversion

Quantum singular value transformation (QSVT) implements matrix inversion using bounded polynomials. Increasing polynomial degree can improve normalization and reduce amplified query cost, with savings that depend on the error criterion. However, existing bounded methods either fix the normalization or work at condition numbers far below those used in fault-tolerant resource estimates. We therefore analyze how degree and normalization affect amplified query cost under absolute reciprocal error, which controls inverse-operator accuracy, and under residual error, which suffices for normalized linear solves. For absolute reciprocal error, we establish a scaling limit to a constrained least-norm problem for entire functions and characterize the high-accuracy frontier of this limiting problem using elliptic integrals. Constructions built from near-optimal limiting functions achieve certified query-cost savings of at least 11.8 percent over the rescaled minimax baseline at condition number ten thousand with error one millionth, and at least 22.8 percent at one million with error one ten-billionth. A simpler two-term rule also has certified savings, and its phase factors at condition number ten thousand pass numerical checks at selected points. For residual error, a sparse Chebyshev construction achieves certified savings of at least 8.7 percent over the residual-minimax baseline at condition number ten thousand with normalized-state error at most one hundred-millionth, and at least 13.1 percent at one million with error at most one ten-billionth. These results quantify the savings from jointly choosing degree and normalization relative to the minimax baselines.

==> data/fig_frontier_l128.dat <==
lam Phi
1.3 1.8567398
1.5 1.6185589
2 1.3692026


==> data/fig_frontier_lp40.dat <==
lam Phi L
1.302883446 1.579066851 23.02585093
1.502658907 1.400941714 23.02585093
2.003183298 1.198533565 18.42068074


==> data/fig_frontier_psi.dat <==
lam Psi lower upper
1.04 7.07389126 3.640728218 26
1.06 5.662158723 3.015064657 17.66666667
1.08 4.843839989 2.647567824 13.5
1.1 4.298138761 2.400396793 11
1.12 3.903349924 2.22054444 9.333333333
1.14 3.602031453 2.082734671 8.142857143
1.16 3.363153974 1.973200071 7.25
1.18 3.168329032 1.883725028 6.555555556
1.2 3.005894611 1.809068067 6
1.22 2.868060352 1.745709611 5.545454545
1.24 2.749403825 1.691188649 5.166666667
1.26 2.646022698 1.643726858 4.846153846
1.28 2.55502985 1.602003758 4.571428571
1.3 2.474238918 1.56501609 4.333333333
1.32 2.401960922 1.53198654 4.125
1.34 2.336868483 1.502302573 3.941176471
1.36 2.277902614 1.475474324 3.777777778
1.38 2.224207205 1.451104903 3.631578947
1.4 2.175081983 1.428869017 3.5
1.42 2.129948099 1.408497292 3.380952381
1.44 2.088322543 1.389764586 3.272727273
1.46 2.04979882 1.372481143 3.173913043
1.48 2.014032169 1.356485814 3.083333333
1.5 1.980728114 1.341640786 3
1.52 1.949633495 1.32782746 2.923076923
1.54 1.920529369 1.314943167 2.851851852
1.56 1.893225342 1.302898554 2.785714286
1.58 1.867555002 1.291615468 2.724137931
1.6 1.843372212 1.28102523 2.666666667
1.62 1.820548068 1.271067236 2.612903226
1.64 1.798968404 1.261687783 2.5625
1.66 1.778531718 1.252839109 2.515151515
1.68 1.759147439 1.244478587 2.470588235
1.7 1.740734477 1.236568045 2.428571429
1.72 1.723220002 1.229073194 2.388888889
1.74 1.706538402 1.221963143 2.351351351
1.76 1.690630403 1.215209989 2.315789474
1.78 1.675442309 1.208788454 2.282051282
1.8 1.660925358 1.202675589 2.25
1.82 1.647035161 1.196850506 2.219512195
1.84 1.633731212 1.191294152 2.19047619
1.86 1.620976475 1.185989112 2.162790698
1.88 1.608737011 1.180919433 2.136363636
1.9 1.596981661 1.176070475 2.111111111
1.92 1.58568176 1.171428779 2.086956522
1.94 1.574810895 1.166981948 2.063829787
1.96 1.564344681 1.162718545 2.041666667
1.98 1.554260571 1.158628002 2.020408163
2 1.544537683 1.154700538 2
2.02 1.53515665 1.150927089 1.980392157
2.04 1.526099479 1.14729924 1.961538462
2.06 1.517349435 1.143809171 1.943396226
2.08 1.50889093 1.140449605 1.925925926
2.1 1.500709423 1.137213758 1.909090909
2.12 1.492791338 1.134095305 1.892857143
2.14 1.485123979 1.131088335 1.877192982
2.16 1.477695465 1.128187323 1.862068966
2.18 1.47049466 1.125387093 1.847457627
2.2 1.463511117 1.122682799 1.833333333
2.22 1.456735025 1.120069892 1.819672131
2.24 1.450157161 1.117544101 1.806451613
2.26 1.443768847 1.115101414 1.793650794
2.28 1.437561908 1.112738053 1.78125
2.3 1.431528639 1.110450464 1.769230769
2.32 1.425661767 1.108235295 1.757575758
2.34 1.419954425 1.106089386 1.746268657
2.36 1.414400121 1.104009753 1.735294118
2.38 1.408992714 1.101993578 1.724637681
2.4 1.403726392 1.100038196 1.714285714
2.42 1.398595646 1.098141086 1.704225352
2.44 1.393595253 1.096299861 1.694444444
2.46 1.388720258 1.094512258 1.684931507
2.48 1.383965955 1.092776133 1.675675676
2.5 1.379327874 1.091089451 1.666666667
2.52 1.374801764 1.089450281 1.657894737
2.54 1.37038358 1.087856786 1.649350649
2.56 1.366069472 1.086307223 1.641025641
2.58 1.361855771 1.084799932 1.632911392
2.6 1.357738982 1.083333333 1.625
2.62 1.353715769 1.081905924 1.617283951
2.64 1.34978295 1.080516271 1.609756098
2.66 1.345937487 1.079163008 1.602409639
2.68 1.342176477 1.077844832 1.595238095
2.7 1.338497145 1.076560501 1.588235294
2.72 1.334896836 1.075308826 1.581395349
2.74 1.331373014 1.074088675 1.574712644
2.76 1.327923245 1.072898963 1.568181818
2.78 1.324545202 1.071738655 1.561797753
2.8 1.321236655 1.070606758 1.555555556
2.82 1.317995464 1.069502325 1.549450549
2.84 1.314819577 1.068424446 1.543478261
2.86 1.311707028 1.067372253 1.537634409
2.88 1.308655925 1.06634491 1.531914894
2.9 1.305664455 1.06534162 1.526315789
2.92 1.302730874 1.064361614 1.520833333
2.94 1.299853506 1.063404159 1.515463918
2.96 1.29703074 1.062468548 1.510204082
2.98 1.294261025 1.061554102 1.505050505
3 1.291542871 1.060660172 1.5


==> data/fig_gain_asym.dat <==
L G
8 0.4327782994
8.5 0.4460976602
9 0.4590307054
9.5 0.471609218
10 0.4838608483
10.5 0.495809829
11 0.507477539
11.5 0.5188829527
12 0.5300430026
12.5 0.5409728742
13 0.5516862484
13.5 0.5621955022
14 0.5725118765
14.5 0.5826456168
15 0.5926060924
15.5 0.6024018981
16 0.6120409405
16.5 0.6215305132
17 0.6308773612
17.5 0.6400877369
18 0.6491674491
18.5 0.6581219058
19 0.6669561522
19.5 0.6756749033
20 0.684282574
20.5 0.6927833045
21 0.7011809845
21.5 0.7094792732
22 0.7176816182
22.5 0.7257912724
23 0.733811309
23.5 0.7417446348
24 0.7495940029
24.5 0.7573620239
25 0.7650511756
25.5 0.7726638126
26 0.7802021747
26.5 0.7876683943
27 0.7950645039
27.5 0.8023924423
28 0.8096540604
28.5 0.8168511269
29 0.8239853333
29.5 0.8310582985
30 0.838071573
30.5 0.8450266431
31 0.8519249343
31.5 0.8587678147
32 0.8655565988
32.5 0.8722925494
33 0.8789768812
33.5 0.8856107631
34 0.8921953204
34.5 0.8987316372
35 0.9052207586
35.5 0.9116636923
36 0.9180614107
36.5 0.9244148527
37 0.9307249249
37.5 0.9369925037
38 0.943218436
38.5 0.9494035412
39 0.9555486121
39.5 0.9616544161
40 0.9677216966
40.5 0.9737511736
41 0.9797435451
41.5 0.9856994877
42 0.991619658
42.5 0.9975046928
43 1.00335521
43.5 1.009171811
44 1.014955078
44.5 1.020705578
45 1.026423861
45.5 1.032110463
46 1.037765905
46.5 1.043390694
47 1.048985322
47.5 1.05455027
48 1.060086005
48.5 1.065592983
49 1.071071646
49.5 1.076522427
50 1.081945748
50.5 1.08734202
51 1.092711643
51.5 1.098055008
52 1.103372497
52.5 1.108664482
53 1.113931326
53.5 1.119173385
54 1.124391004
54.5 1.129584524
55 1.134754274
55.5 1.139900578
56 1.145023753
56.5 1.150124107
57 1.155201942
57.5 1.160257555
58 1.165291234
58.5 1.170303262
59 1.175293917
59.5 1.180263469
60 1.185212185


==> data/fig_gain_family.dat <==
L G
17 1.01759869
18 1.035272556
19 1.051665892
20 1.066918237
21 1.081149696
22 1.094463383
23 1.106948608
24 1.118683702
25 1.129736526
26 1.140167054
27 1.150029777
28 1.159369822
29 1.168230014
30 1.176647627
31 1.184656571
32 1.192285525
33 1.199564357
34 1.206515752
34.53877639 1.21013347
35 1.213162351
36 1.219524688
37 1.22562122
38 1.231468916
39 1.237083127
40 1.24247759


==> data/fig_gain_ginf.dat <==
L lo hi mid ep em
18.42068074 1.0775 1.0781 1.0778 0.0003 0.0003
20.72326584 1.1102 1.1108 1.1105 0.0003 0.0003
23.02585093 1.1382 1.1387 1.13845 0.00025 0.00025
34.53877639 1.2723 1.2733 1.2728 0.0005 0.0005
36.84136149 1.2962 1.2973 1.29675 0.00055 0.00055


==> data/fig_gain_lp20.dat <==
L G
16.11809565 1.040669879
18.42068074 1.077627468
19.62465355 1.092803476
20.72326584 1.101239743
21.92723864 1.126486254
23.02585093 1.137131013


==> data/fig_gain_lp40.dat <==
L G
16.11809565 1.035752105
18.42068074 1.069943223
19.62465355 1.093559723
20.72326584 1.09980119
21.92723864 1.117709727
23.02585093 1.137864249


==> data/fig_gain_rule.dat <==
L G
17 1.016561164
17.5 1.025493407
18 1.034087293
18.5 1.042364043
19 1.050341805
19.5 1.058035917
20 1.065464402
20.5 1.07264004
21 1.079575874
21.5 1.086283959
22 1.092777958
22.5 1.099065643
23 1.10515906
23.5 1.111068247
24 1.116798988
24.5 1.122362515
25 1.127764712
25.5 1.133013349
26 1.138115709
26.5 1.143076371
27 1.147902942
27.5 1.15260149
28 1.157175543
28.5 1.161631627
29 1.165973778
29.5 1.170206842
30 1.174334353
30.5 1.178361705
31 1.182290943
31.5 1.186128027
32 1.18987362
32.5 1.193533274
33 1.197109331
33.5 1.200604005
34 1.204021316
34.5 1.207363186
35 1.210632382
35.5 1.213831533
36 1.216963147
36.5 1.220028696
37 1.223031392
37.5 1.225971605
38 1.228852353
38.5 1.231676526
39 1.234444261
39.5 1.237157414
40 1.239817761


==> data/fig_gain_rulecert.dat <==
L G
23.02585093 1.105465587
34.53877639 1.207619415
36.84136149 1.222085205


==> data/fig_gain_strong.dat <==
L G
23.02585093 1.134971425
34.53877639 1.27162783
36.84136149 1.29613013

